Combination and QCD analysis of charm and beauty production cross-section measurements in deep inelastic $ep$ scattering at HERA

Measurements of open charm and beauty production cross sections in deep inelastic $ep$ scattering at HERA from the H1 and ZEUS Collaborations are combined. Reduced cross sections are obtained in the kinematic range of negative four-momentum transfer squared of the photon $2.5$ GeV$^2<Q^2<2000$ GeV$^2$ and Bjorken scaling variable $3\cdot10^{-5}<x_{\text{Bj}}<5\cdot10^{-2}$. The combination method accounts for the correlations of the statistical and systematic uncertainties among the different datasets. Perturbative QCD calculations are compared to the combined data. A next-to-leading order QCD analysis is performed using these data together with the combined inclusive deep inelastic scattering cross sections from HERA. The running charm- and beauty-quark masses are determined as $m_c(m_c) = 1.290^{+0.046}_{-0.041}\text{(exp/fit)}^{+0.062}_{-0.014}\text{(model)}^{+0.003}_{-0.031}\text{(parameterisation)}$ GeV and $m_b(m_b) = 4.049^{+0.104}_{-0.109}\text{(exp/fit)}^{+0.090}_{-0.032}\text{(model)}^{+0.001}_{-0.031} \text{(parameterisation)}$~GeV.

==> d18-037figures.txt <==
Figures:     1 2 3 4a 4b 5 6 7 8 9 10 11 12 13a 13b 13c 13d 14 15 16 17 18a 18b 19 20a 20b 20c 20d 21 22

